On the optimal rank-1 approximation of matrices in the Chebyshev norm

The problem of low rank approximation is ubiquitous in science. Traditionally this problem is solved in unitary invariant norms such as Frobenius or spectral norm due to existence of efficient methods for building approximations. However, recent results reveal the potential of low rank approximations in Chebyshev norm, which naturally arises in many applications. In this paper we tackle the problem of building optimal rank-1 approximations in the Chebyshev norm. We investigate the properties of alternating minimization algorithm for building the low rank approximations and demonstrate how to use it to construct optimal rank-1 approximation. As a result we propose an algorithm that is capable of building optimal rank-1 approximations in Chebyshev norm for small matrices.

==> ToDoList.txt <==
Reviewer #1


Page 2


l. 49: try to replace "effectivization" (not commonly used) by something else, e.g. "improvement"

l. 56: better "... signs of the components of the vectors ..."

Page 5

l. 27: "are not zero" or "do not vanish"

l. 34: specify where exactly in [6] this proof can be found

Page 7

l. 12: it would not harm to write "By Lemma 3.1," (instead of "It is clear from the definition, that")

l. 18: "a certain sense" (not "an")

l. 31: "... a finite number" (not "the")

Page 8

l. 14: why not to write "equality" instead of "inequality"?

l. 18: maybe add "... consequences of Theorem 3.1 (ii) and of just proven (i)"

l. 25: the subscript of the norm should be "C", not "infinity"

Page 9

l. 12: maybe swap the two cases for the sake of symmetry.

l. 13: unite the sentences: "Similarly, if ... , then ..."

l. 23: it's worth mentioning in the end of the proof that "For the other statement a proof is analogous"

l. 43: shouldn't "S" be "R" in the definition of "V"?

Page 10

l. 10: it should be "v^{(k)}" (superscript of v)

l. 23: maybe better to write "in terms of the signs"

l. 51: to be rigorous write |A| (since you talk about "maximum element", not about "maximum absolute value element")

Page 11

l. 11: better "indices of columns" (instead of "numbers ...")

l. 14: it would be helpful to write that "such an element is found as |a_ij| = ||A||_C"

l. 22: "j(i(j))" (in the subscript of "a")

l. 37: here a possible conflict of notations: "n" already denotes the width of the matrix A

l. 46: maybe better "... components ... with indices ..." (instead of "on the set")

Page 12

l. 18: it is important to say how you define connected components (of your directed graphs)

l. 36: "whose" (not "which")

l. 36: better "consists of all loop vertices ... " (instead of "contains exactly all loop vertices")

Page 13

l. 18: more natural to write "k=|F|" (swap)

l. 43: "iff" -> "if and only if" (avoid such abbreviations)

l. 51: does not harm to add "... loop vertices of G_A"

Page 14

l. 41: I think indices here are messed up (e.g. j_1 and not j_p is a loop vertex, right?)

l. 48: shouldn't the product start with "s=k"?

l. 52: I don't understand why d(t)_{j_k} = 1. Please explain.

Page 15

l. 32: "iff" -> "if and only if"

Page 17

l. 17: extra "||"

l. 19: shouldn't there be ~ over v in C(A,u,v)?

l. 19: subscript "infinity" in the norm is missing

l. 30: why you need T(A,u,v)=T(A,u,~v)?

l. 41: maybe explain briefly why "||A-uv^T||=||A-u ~v^T||=||A- ~u ~v^T||

Page 18

l. 24: redundant comma "," in the formula

l. 52: "and for all ..." -> "for all ..."

Page 19

l. 27: maybe write "From the definition of E(A,t) it is clear ..."

l. 28: I think the inequality should be ">=" and not "<=" here

l. 33: "R^m" (for the vector "u")

l. 39: maybe clarify by adding "by Lemma 4.2 (ii)"

l. 43: I would add here "in view of Lemma 3.4 (i) ..."

l. 47: justify why L is invariant under t-> -t (e.g. by Lemma 3.3 (iii) )

Page 20

l. 12: maybe rewrite as "We included the proof here, since it is ..." (making it sound more affirmative)

l. 27: why putting "(",")"?

l. 54: rather write "We recall that F denotes ..." (since it has been already defined earlier) and remove the sentence "We shall need ... notation."

Page 21

l. 19: "the set of boolean" ("of" is missing)

l. 19: "in the variables x_j"

l. 20: stress that П stands for the projection and not the product!

l. 22: "With such a function ..."

l. 35: mention Theorem 4.2 (i) here

l. 53: is \bar{x} = 1-x ?

Page 22

l. 16: should be "=", right? Also, {-1,1}^n (exponent "n" is missing)

l. 24: comma after F is missing

l. 28: better "terminate", not "finalize"

l. 44: reference for NP-completeness?

l. 54: what is a normal distribution? entries are i.i.d. standard normal variables?

l. 55: square matrices?

l. 56: number of runs until P(B) = П {-1,1}^n ? Clarify please


Reviewer #2

1. (Page 2) Explain abbreviations (SVD, ALS) when using them for the first time.
2. (Page 2, line 11) ”investigate into the” → ”investigate the”
3. (Page 2) Since n denotes the number of columns of the matrix A, it is better to denote
the iterates by v
(k) and u
(k)
instead of v
(n) and u
(n)
.

4. (Page 2, line -3; Page4, line -1) What do the authors mean under the correctness of
the method? Do they mean the well-possedness?
5. (Page 5) The authors write that some of their ”results are not applicable in the case,
where one of the matrix’ sizes is equal 1”. They should specify these results.
6. (Page 5, Lemma 3.1) It should be inf
u∈R
∥a−uv∥∞. Could the authors provide a precise

reference to the proof of Lemma 3.1 in [6]? I could not find it.
7. (Page 5, Definition 3.1) It is bad to begin a sentence with a formula. One could write
”A vector v ∈ R
n
is called Chebyshev ...”.
8. (Page 8, line 4) Replace inequality with equality.
9. (Page 10, line 2) Replace u

(k+1) = φ(A, v(i)
) with u
(k+1) = φ(A, v(k)
) .

10. (Page 18, line -4) Remove ”and” after S(wk) = S(  ̃wk).
11. (Page 19, line 13) Should it not be mint∈L E(A, t) ≥ d?
12. (Page 21, line -3) What is x?
13. (Page 22, line 12) Which matrix is meant in step 1 of the algorithm?
14. (Page 22, line -11) The authors should provide more details on the simplifications
used for checking the DNF.
15. (Page 24, [6]) chebyshev’s → Chebyshev’s

16. The initial vector in the alternating minimization algorithm should be denoted con-
sistently by v

(0), see Page 8, line 12; Lemma 5.1 etc. One could, for example, write

”with the initial vector v
(0) = v”.

17. The authors should avoid breaking inline mathematical formulas, as it makes the
paper difficult to read. Putting formulas in display style may help to overcome this
issue.
